Beam test performance of a prototype muon trigger detector for the PSI muEDM experiment

We report on the performance evaluation of a prototype muon trigger detector for the PSI muEDM experiment, conducted as a proof-of-principle test at the $\pi$E1 beamline of the Paul Scherrer Institute (PSI) using \SI{27.5}{MeV/c} muons. The detector is designed to identify muons within the acceptance phase space of a compact storage solenoid and activate a pulsed magnetic kicker for muon storage; it was tested without the application of a magnetic field. It comprises a telescope made up of four scintillators in anticoincidence with a gate scintillator, all read out by silicon photomultipliers. The study focused on characterizing the detector's response to various muon trajectories and the light yield of its plastic scintillators. Experimental results demonstrated strong agreement with Geant4 Monte Carlo simulations that incorporate optical photon modeling, confirming the detector's concept and its potential for meeting the stringent requirements of the muEDM experiment.

==> response_to_reviewers.txt <==
Comments to the author (if any):
Reviewer #1: This paper reports on the design of a prototype muon trigger detector for the PSI and its performance in a beam test. It is a very interesting work and worth publishing in RDTM. However, the writing is problematic. I suggest that the authors check the writing and improve the quality of the reading.

Below are some major comments.

1.	Concerning the importance of the trigger system, there should be explanations of how to optimize the design. For example, why choose the geometry described in lines 27-37 on page 4? The thickness of 0.1mm was explained, but how about other values?

The dimensions of the telescope scintillator bars are chosen so that the scattered muons from the gate can be stopped completely, providing the veto signal necessary for the anti-coincidence scheme.
The gate thickness is studied for a range of values between 0.01 to 1 mm, by performing a scan for the number of optical photons produced, and exit scattering angle. The scan informs an optimal gate thickness of 0.1 mm, balancing between muon detection efficiency (number of optical photons produced) and multiple scattering effect (exit scattering angle).
Add rev_figures/prelim*

2.	Why do you choose the GNKD HND-S2 scintillators and NDL SiPMs? GNKD is indeed improving the quality of the scintillator, but there have been some widely used scintillators, such as BC4**. It is not clear HND-S2 has a better performance. Regarding the photosensor, NDL EQR15-6060 is used. But this SiPM has a huge number of pixels compared to the number of p.e.s (hundreds) being collected. On the other hand, this NDL SiPM has a higher DCR than HPK MPPCs. What are the reasons you made the two key choices?

The NDL EQR15-6060 SiPM was chosen for its larger active area, allowing better alignment with the scintillator strip’s cross-section, and enabling more photons to be collected. Furthermore, its operating voltage is relatively lower compared to HPK SiPMs. Although the NDL SiPM has a higher dark count rate (DCR) than HPK MPPCs, DCR events are not recorded when used in conjunction with other detectors, beamline triggers, and compatible readout systems. From the perspective of our experimental requirements, this is considered satisfactory.  

Logistical considerations are also taken into account to deliver the prototype within the scheduled beam time, particularly with the long shipping time of Eljen scintillators and HMK MPPCs during the time of detector construction. 

3.	Can you get the p.e. spectrum for the SiPM and the readout? If not, how do you count the number of p.e.s?

We obtained the p.e. spectrum for both the SiPM and the readout electronics. First, we calibrated the SiPM response spectrum on the beamline and determined the fitting parameters for the linear photon response, which represents the efficiency of connecting the photons to the signal area. Then, we integrated the experimental signal and converted it into the corresponding number of photons for the experimental datasets.

4.	Do you use reflection layers for the scintillators? If not, why?

   We do not apply reflection layers to our scintillators because we are one of two design options. The other design, similar to ours, comes from the PiSA University team in Italy, which applies reflection layers. This allows us to compare the results with and without reflection layers and evaluate the optical crosstalk between the two configurations. Refer [Staeger's paper for version with reflective coat, doi = "10.1088/1748-0221/18/11/C11029"]

5.	In Fig. 2, 0.05-1.0 mm is mentioned, but it looks like 0.05mm is never mentioned in the text. It isn't very clear.

Refer response to comment 1.

6.	The captions of many figures are too short to be understood. The size of many figures should be tuned.


7.	The number of photons or p.e.s should be precise. The number of photons could be of photons arrived SiPM, and you have to consider the quantum efficiency of SiPM for the number of p.e.s being detected. It is easy to mislead.


8.	It is challenging to read and understand the Sect. 5 for Simulation verification. There are many problems in this section. Please revise it.


9.	Many nouns are difficult to understand, especially in titles of sections or subsections. For example, what is the mean of Photon statistics for Sec. 4.4? Sometimes, it is better to define nouns.


10.	Lines 8-20, page 10, are they the repeat to those on page 7?

Page 7 introduces the three trigger configurations, describing the expected event topologies that would be recorded; page 10 summarises the event topology fractions recorded.

11.	I would suggest including errors for measured values as much as possible.


12.	Check the format of References.
we use bibtex, format given by the journal

13.	Check the abbreviations. For example, silicon photonmultiplier (SiPM) appears so many times.
Done

I am trying to point out minor comments, mainly in the writing. But I think it's better if the authors can revise the paper carefully at current stage.


Reviewer #2: The paper describes a prototype muon trigger detector for the PSI muEDM which aims at several orders of magnitude improvement than the latest result set by BNL E821 experiment.
The detector was well designed and fabricated with a good support of MC simulation results and beam tests at PSI. The performance is sound. Therefore, I would like to recommend its publication in the journal RDTM. However, the following minor issues should be addressed.

(1) I would like to suggest refining the abstract to motivate readers and explain how important this muon trigger detector will contribute to muEDM measurement.
Done

(2) The first abbreviation muEDM in the abstract must be defined with the full name at the beginning.
Done

(3) Fig.9, the starting point for the exponential fit should be well interpreted. Otherwise, it seems arbitrary.


(4) Are there any pile-up events which might come from the timing resolution of DRS4 waveform digitizer and fake the coincident trigger detector? It would be better to comment on this problem.
